BRAVO -- Biased Locking for Reader-Writer Locks

Designers of modern reader-writer locks confront a difficult trade-off related to reader scalability. Locks that have a compact memory representation for active readers will typically suffer under high intensity read-dominated workloads when the "reader indicator"' state is updated frequently by a diverse set of threads, causing cache invalidation and coherence traffic. Other designs, such as cohort reader-writer locks, use distributed reader indicators, one per NUMA node. This improves reader-reader scalability, but also increases the size of each lock instance. We propose a simple transformation BRAVO, that augments any existing reader-writer lock, adding just two integer fields to the lock instance. Readers make their presence known to writers by hashing their thread's identity with the lock address, forming an index into a visible readers table. Readers attempt to install the lock address into that element in the table, making their existence known to potential writers. All locks and threads in an address space can share the visible readers table. Updates by readers tend to be diffused over the table, resulting in a NUMA-friendly design. Crucially, readers of the same lock tend to write to different locations in the array, reducing coherence traffic. Specifically, BRAVO allows a simple compact lock to be augmented so as to provide scalable concurrent reading but with only a modest increase in footprint.

==> figures/locktorture-mod/rwsem_lock-0-writers-reads.txt <==
,stock,BRAVO
  1 , 5952117.714, 5940756.571, 0.998
  2 , 11372096.143, 11660914.857, 1.025
  4 , 22521638.000, 23142362.714, 1.028
  8 , 44967517.286, 46337029.857, 1.030
 16 , 89043220.000, 92757964.571, 1.042
 32 , 126323301.000, 185499115.286, 1.468
 36 , 118805332.714, 208743127.857, 1.757
 72 , 127177879.571, 413378008.143, 3.250
108 , 158894725.429, 610505632.143, 3.842
142 , 186024956.429, 778438565.714, 4.185


==> figures/locktorture-mod/rwsem_lock-0-writers-writes.txt <==
,stock,BRAVO
  1 , 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000
142 , 0.000, 0.000, 0.000


==> figures/locktorture-mod/rwsem_lock-1-writers-reads.txt <==
,stock,BRAVO
  1 , 2993107.143, 3399578.429, 1.136
  2 , 5071141.714, 5857933.714, 1.155
  4 , 8718815.429, 10733935.286, 1.231
  8 , 13067557.857, 19174356.429, 1.467
 16 , 25098323.714, 33376346.143, 1.330
 32 , 46665645.000, 104159356.857, 2.232
 36 , 48615354.857, 80595642.571, 1.658
 72 , 65229557.857, 242259692.714, 3.714
108 , 87706341.286, 492146507.857, 5.611
142 , 105276920.571, 715511557.286, 6.796


==> figures/locktorture-mod/rwsem_lock-1-writers-writes.txt <==
,stock,BRAVO
  1 , 3009058.857, 2710508.143, 0.901
  2 , 2536976.571, 2222143.714, 0.876
  4 , 2181893.429, 1974547.714, 0.905
  8 , 1610424.286, 1603032.000, 0.995
 16 , 1019701.286, 1075870.714, 1.055
 32 , 521725.286, 365979.143, 0.701
 36 , 439489.714, 429310.714, 0.977
 72 , 181611.857, 145246.571, 0.800
108 , 108720.571, 52627.143, 0.484
142 , 79118.000, 15159.143, 0.192


==> figures/locktorture/rwsem_lock-0-writers-reads.txt <==
,stock,BRAVO
  1 , 606.000, 606.000, 1.000
  2 , 1211.143, 1211.571, 1.000
  4 , 2422.857, 2423.000, 1.000
  8 , 4842.857, 4844.143, 1.000
 16 , 9688.857, 9690.571, 1.000
 32 , 19408.143, 19401.571, 1.000
 36 , 21868.286, 21868.429, 1.000
 72 , 43802.571, 43900.000, 1.002
108 , 65864.714, 66087.143, 1.003
142 , 87777.143, 87823.571, 1.001


==> figures/locktorture/rwsem_lock-0-writers-writes.txt <==
,stock,BRAVO
  1 , 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000
142 , 0.000, 0.000, 0.000


==> figures/locktorture/rwsem_lock-1-writers-reads.txt <==
,stock,BRAVO
  1 , 504.000, 548.286, 1.088
  2 , 1007.857, 1085.857, 1.077
  4 , 2015.000, 2177.143, 1.080
  8 , 4027.714, 4361.714, 1.083
 16 , 8054.286, 8859.857, 1.100
 32 , 16078.857, 17725.571, 1.102
 36 , 18048.571, 20552.429, 1.139
 72 , 35570.000, 39769.857, 1.118
108 , 50378.286, 63238.429, 1.255
142 , 45672.857, 83680.000, 1.832


==> figures/locktorture/rwsem_lock-1-writers-writes.txt <==
,stock,BRAVO
  1 , 504.857, 286.143, 0.567
  2 , 504.857, 276.143, 0.547
  4 , 504.571, 275.857, 0.547
  8 , 504.857, 275.714, 0.546
 16 , 504.714, 238.000, 0.472
 32 , 504.143, 237.571, 0.471
 36 , 502.857, 160.857, 0.320
 72 , 495.857, 235.571, 0.475
108 , 467.000, 79.429, 0.170
142 , 319.143, 36.429, 0.114


==> figures/metis/hist-tput.txt <==
,stock,patched
  1 , 5.2, 7.0, 1.351
  2 , 0.9, 0.9, 1.021
  4 , 0.4, 0.5, 1.008
  8 , 0.3, 0.3, 1.006
 16 , 0.2, 0.2, 1.016
 32 , 0.1, 0.1, 0.987
 36 , 0.1, 0.1, 1.062
 72 , 0.1, 0.1, 0.992
108 , 0.1, 0.1, 0.974
142 , 0.2, 0.2, 1.020


==> figures/metis/kmeans-tput.txt <==
,stock,patched
  1 , 3.6, 3.6, 1.016
  2 , 2.1, 2.1, 0.970
  4 , 1.3, 1.3, 1.011
  8 , 1.0, 0.9, 0.937
 16 , 0.9, 0.9, 1.023
 32 , 1.2, 1.1, 0.964
 36 , 1.1, 1.2, 1.079
 72 , 1.1, 1.2, 1.038
108 , 1.0, 1.0, 0.993
142 , 1.0, 1.0, 1.023


==> figures/metis/linear_regression-tput.txt <==
,stock,patched
  1 , 8.1, 7.6, 0.935
  2 , 1.2, 1.2, 1.007
  4 , 0.6, 0.6, 0.985
  8 , 0.3, 0.3, 0.970
 16 , 0.2, 0.2, 0.987
 32 , 0.2, 0.1, 0.932
 36 , 0.1, 0.1, 0.988
 72 , 0.1, 0.1, 1.026
108 , 0.1, 0.1, 0.995
142 , 0.2, 0.2, 1.000


==> figures/metis/matrix_mult-tput.txt <==
,stock,patched
  1 , 18.3, 18.8, 1.026
  2 , 9.0, 9.0, 1.008
  4 , 4.5, 4.6, 1.018
  8 , 2.4, 2.5, 1.022
 16 , 1.5, 1.5, 1.006
 32 , 0.8, 0.8, 1.012
 36 , 0.7, 0.7, 0.999
 72 , 0.4, 0.4, 0.968
108 , 0.3, 0.3, 1.002
142 , 0.3, 0.3, 1.028


==> figures/metis/string_match-tput.txt <==
,stock,patched
  1 , 1.2, 2.5, 2.084
  2 , 1.2, 1.2, 0.967
  4 , 1.2, 1.2, 0.980
  8 , 1.3, 1.3, 1.022
 16 , 1.6, 1.6, 0.988
 32 , 1.6, 1.6, 0.994
 36 , 1.6, 1.6, 0.989
 72 , 1.7, 1.7, 0.985
108 , 2.1, 2.0, 0.995
142 , 2.1, 2.1, 0.995


==> figures/metis/wc-tput.txt <==
,stock,patched
  1 , 18.6, 19.3, 1.034
  2 , 13.7, 13.0, 0.947
  4 , 10.2, 10.2, 0.996
  8 , 8.5, 8.5, 0.995
 16 , 12.3, 12.5, 1.015
 32 , 21.5, 22.0, 1.022
 36 , 31.0, 33.6, 1.083
 72 , 115.5, 100.6, 0.871
108 , 128.4, 112.0, 0.872
142 , 144.0, 133.9, 0.930


==> figures/metis/wr-tput.txt <==
,stock,patched
  1 , 25.8, 25.3, 0.981
  2 , 14.6, 14.4, 0.981
  4 , 8.2, 10.0, 1.218
  8 , 8.6, 8.3, 0.960
 16 , 8.3, 7.9, 0.953
 32 , 11.6, 14.5, 1.254
 36 , 18.4, 23.3, 1.263
 72 , 43.4, 41.7, 0.961
108 , 39.6, 34.9, 0.880
142 , 37.7, 31.0, 0.823


==> figures/metis/wrmem_large-tput.txt <==
,stock,patched
  1 , 264.2, 262.8, 0.995
  2 , 136.7, 136.2, 0.997
  4 , 69.5, 69.0, 0.993
  8 , 35.9, 36.3, 1.011
 16 , 22.3, 22.0, 0.985
 32 , 17.4, 14.9, 0.855
 36 , 18.1, 14.3, 0.790
 72 , 43.6, 31.3, 0.718
108 , 54.7, 37.6, 0.688
142 , 57.2, 42.9, 0.750


==> figures/metis/wrmem_small-tput.txt <==
,stock,patched
  1 , 4.0, 4.0, 1.021
  2 , 2.1, 2.1, 0.993
  4 , 1.1, 1.1, 1.006
  8 , 0.7, 0.7, 0.967
 16 , 0.5, 0.6, 1.049
 32 , 1.0, 0.6, 0.614
 36 , 1.2, 0.9, 0.743
 72 , 4.2, 3.8, 0.891
108 , 5.1, 3.9, 0.759
142 , 5.1, 4.2, 0.823


==> figures/will-it-scale/mmap1_threads-tput.txt <==
,stock,BRAVO
  1 , 0.769, 0.783, 1.018
  2 , 0.376, 0.410, 1.090
  4 , 0.313, 0.328, 1.049
  8 , 0.170, 0.166, 0.979
 16 , 0.148, 0.153, 1.032
 32 , 0.142, 0.146, 1.034
 36 , 0.151, 0.149, 0.985
 72 , 0.144, 0.144, 1.001
108 , 0.142, 0.140, 0.987
142 , 0.139, 0.137, 0.989


==> figures/will-it-scale/mmap2_threads-tput.txt <==
,stock,BRAVO
  1 , 0.709, 0.682, 0.963
  2 , 0.291, 0.284, 0.975
  4 , 0.211, 0.210, 0.994
  8 , 0.127, 0.142, 1.119
 16 , 0.132, 0.146, 1.100
 32 , 0.137, 0.140, 1.020
 36 , 0.141, 0.143, 1.010
 72 , 0.135, 0.133, 0.985
108 , 0.130, 0.131, 1.007
142 , 0.129, 0.129, 1.002


==> figures/will-it-scale/page_fault1_threads-tput.txt <==
,stock,BRAVO
  1 , 0.515, 0.502, 0.976
  2 , 0.959, 0.987, 1.029
  4 , 1.718, 1.860, 1.083
  8 , 2.718, 2.879, 1.059
 16 , 2.893, 2.872, 0.993
 32 , 2.257, 3.029, 1.342
 36 , 2.221, 3.009, 1.355
 72 , 2.026, 3.250, 1.604
108 , 2.129, 3.983, 1.870
142 , 2.009, 3.875, 1.929


==> figures/will-it-scale/page_fault2_threads-tput.txt <==
,stock,BRAVO
  1 , 0.446, 0.429, 0.962
  2 , 0.829, 0.841, 1.015
  4 , 1.514, 1.602, 1.058
  8 , 2.384, 2.538, 1.065
 16 , 2.544, 2.640, 1.038
 32 , 2.149, 2.730, 1.270
 36 , 2.019, 2.745, 1.360
 72 , 1.813, 2.754, 1.519
108 , 1.823, 2.932, 1.608
142 , 1.873, 2.964, 1.583

